Differential Privacy has Bounded Impact on Fairness in Classification

We theoretically study the impact of differential privacy on fairness in classification. We prove that, given a class of models, popular group fairness measures are pointwise Lipschitz-continuous with respect to the parameters of the model. This result is a consequence of a more general statement on accuracy conditioned on an arbitrary event (such as membership to a sensitive group), which may be of independent interest. We use this Lipschitz property to prove a non-asymptotic bound showing that, as the number of samples increases, the fairness level of private models gets closer to the one of their non-private counterparts. This bound also highlights the importance of the confidence margin of a model on the disparate impact of differential privacy.

==> rsc/bounds.csv <==
;Equality opportunity;Equalized odds;Demographic parity;Accuracy parity;Accuracy
celebA ($n=182,339$);0.1044;0.0975;0.0975;0.0975;0.0487
folktables ($n=1,498,050$);0.0017;0.0026;0.0026;0.0026;0.0013

